Measurement and Analysis of the Power Consumption of Hybrid-Amplified SCL-band Links

We studied the power consumption of hybrid-amplified SCL-band links using commercial benchtop amplifiers and Raman pumps. We show a reduction in energy per bit for multi-span hybrid Raman amplified links of up to 26% versus lumped amplification.

==> data/jouleperbitpmm0.tsv <==
x	CL1C	CL1L	CL10C	CL10L	CL100C	CL100L	SCL1C	SCL1L	SCL1S	SCL10C	SCL10L	SCL10S	SCL100C	SCL100L	SCL100S
1	0.0175236174280704	0.0234833510569602	0.220074629023534	0.292755683726515	4.46995811259175	5.8633589570701	0.0174196867569363	0.023059582968664	0.0764347861243035	0.216201725613969	0.277769482770741	1.13264212419668	4.2965317009774	5.21538204159983	30.480960822899
2	0.0290713035846764	0.043875818060594	0.347773412820412	0.502833514230534	6.37158462176832	8.48560742049212	0.0238440087777749	0.0285094727644804	0.0905347011080933	0.288978307527899	0.339681445517435	1.17817025418333	5.45223570610931	6.18745970588749	25.2541511682466
3	0.047787618760946	0.0568674714291952	0.549304202598617	0.635317215045707	9.29259446401647	10.092087341636	0.0228933542366472	0.0269319057597887	0.110138637154611	0.271959765922806	0.316929321144209	1.34531916430705	4.88752612393436	5.58718620362474	25.5458949290175
4	0.0807804990944618	0.0698697474415712	0.91042635965849	0.766781860365435	15.0389714203561	11.6923460460578	0.0267846295705943	0.0245919286453514	0.120596256634102	0.303939604291006	0.283317875602319	1.4246473490942	4.86261375000342	4.76086782136731	25.5231457895491


==> data/jouleperbitpmm2.tsv <==
x	CL1C	CL1L	CL100C	CL100L	SCL1C	SCL1L	SCL1S	SCL100C	SCL100L	SCL100S
1	0.0560245246663856	0.0513440352913311	14.2906578440751	12.8197180579146	0.0558087457511457	0.0506947507196585	0.102658880417369	13.7648854687059	11.4660875577398	40.9382213537327
2	0.0671447681677813	0.0712332936091908	14.8019705610155	13.770534909882	0.0620167782840902	0.0560795527773557	0.115612988027625	14.2214562434189	12.1781092012953	32.2549539373797
3	0.085548214139122	0.0840990740001796	16.6958120271785	14.9557653082995	0.0609183128080237	0.054435454013448	0.134805602087372	13.14253287254	11.3511000476746	31.319968490983
4	0.118387613919825	0.0970194941535394	21.9785268734497	16.3223964416388	0.0644729984725692	0.0519800566994853	0.145072105054338	12.0394083175739	10.1477551714298	30.7764087116121


==> data/jouleperbitpmm24.tsv <==
x	CL1C	CL1L	CL10C	CL10L	CL100C	CL100L	SCL1C	SCL1L	SCL1S	SCL10C	SCL10L	SCL10S	SCL100C	SCL100L	SCL100S
1	0.479534504287853	0.357811561869411	6.02234121031298	4.46066858003475	122.318354890391	89.3396681672036	0.47808839468745	0.354681595980597	0.391123917641093	5.933706822405	4.27242519868379	5.79581554025173	117.91677691372	80.2238482352792	155.968087192904
2	0.485952878581935	0.372165524643755	5.81834517225062	4.26473413357913	107.536215892734	71.9047372931709	0.481917242853558	0.359350432918983	0.391474144142475	5.84285367280712	4.28191836332285	5.09470222292135	110.682882153825	78.0752536507812	109.263784397844
3	0.500914763299059	0.383646702281007	5.76170036896185	4.28798952697706	98.1312052219612	68.4562229415985	0.479192857093165	0.356974484803701	0.40614221634774	5.70060048349093	4.20425371884932	4.96363821155126	103.947607107202	74.7541523322232	94.8347776726037
4	0.532065876998818	0.39566670798519	5.99298796757723	4.3483108072648	98.3136368574797	67.2529507930303	0.479045056394293	0.353249465294959	0.414306437676936	5.45711552361557	4.07498369088733	4.89858151147623	90.9841485608489	69.4035160221171	88.5623008543046


==> data/jouleperbitpmm4.tsv <==
x	CL1C	CL1L	CL100C	CL100L	SCL1C	SCL1L	SCL1S	SCL100C	SCL100L	SCL100S
1	0.0945254319047008	0.079204719525702	24.1113575755584	19.776077158759	0.0941978047453552	0.0783299184706529	0.128882974710435	23.2332392364344	17.7167930738797	51.3954818845665
2	0.105218232750886	0.0985907691577875	23.2323565002626	19.0554623992719	0.100189547790405	0.0836496327902309	0.140691274947157	22.9906767807286	18.1687586967031	39.2557567065128
3	0.123308809517298	0.111330676571164	24.0990295903406	19.8194432749631	0.0989432713794002	0.0819390022671073	0.159472567020133	21.3975396211457	17.1150138917245	37.0940420529485
4	0.155994728745188	0.124169240865508	28.9180823265433	20.9524468372199	0.102161367374544	0.0793681847536193	0.169547953474574	19.2162028851443	15.5346425214923	36.029671633675


==> data/jouleperbitpmm8.tsv <==
x	CL1C	CL1L	CL10C	CL10L	CL100C	CL100L	SCL1C	SCL1L	SCL1S	SCL10C	SCL10L	SCL10S	SCL100C	SCL100L	SCL100S
1	0.171527246381331	0.134926087994444	2.15416348945335	1.68205998249593	43.752757038525	33.6887953604479	0.170975922733774	0.133600253972642	0.181331163296567	2.12203675787765	1.60932138807509	2.6870332628817	42.1699467718915	30.2182041061596	72.310002946234
2	0.181365161917096	0.153305720254981	2.17129733263048	1.75680038734673	40.093128378757	29.6253173780517	0.176535086803036	0.138789792815981	0.190847848786221	2.14027009595431	1.65376041811924	2.48368091042934	40.5291178553478	30.1500576875187	53.257362244779
3	0.19883000027365	0.165793881713133	2.28676959138636	1.85287465235616	38.9054647166647	29.5467992082902	0.174993188522153	0.136946098774426	0.208806496885654	2.08150667177885	1.61270412037925	2.55142551338845	37.907553118357	28.6428415798242	48.6421891768795
4	0.231208958395914	0.178468734289444	2.60461356229807	1.96062484266522	42.7971932327306	30.212547628382	0.177538105178494	0.134144440861887	0.218499650315046	2.02166491073253	1.54720648069732	2.58262540322154	33.5697920202853	26.3084172216173	46.536197477801


==> data/pcedatac.tsv <==
xc	yc
5.24807460249773	1.2210604700122
10.7151930523761	2.28257496497873
13.4896288259165	2.97618390836384
15.8489319246111	3.56600968303749
21.3796208950223	3.95894554051224
26.9153480392692	4.221742474468
32.3593656929628	4.39635321435739
37.1535229097172	4.44607871465701
42.6579518801593	5.13413233596227
47.8630092322638	5.1420128933114
52.4807460249773	5.08958528325161
57.5439937337157	5.08719095829587
61.6595001861482	5.461327908517
72.443596007499	5.45066944731061
83.1763771102671	5.43943226118706
95.4992586021436	5.86964783810515
104.71285480509	5.7293312007016
117.489755493953	5.79524311507459
125.892541179417	5.65034763577071
138.038426460288	5.68556388615947
144.543977074593	5.49842630315891
165.958690743756	5.3023805661708
181.970085860998	5.30544684319227
199.526231496888	4.94853345761067


==> data/pcedatal.tsv <==
xl	yl
9.54992586021436	1.32750544462554
26.9153480392692	2.81449498297867
43.6515832240166	3.82424454832322
58.8843655355589	3.81996482287319
74.1310241300917	4.03034060764614
87.0963589956081	4.07197456205461
102.329299228075	4.19768358481726
117.489755493953	4.29277267783303
128.824955169314	4.10451812828556
144.543977074593	4.20467893770975
154.881661891248	4.03412549207334
169.824365246174	4.10340175740764
177.827941003892	3.91651217358736
190.546071796325	3.77922357207727
199.526231496888	3.66558033897086


==> data/pcedatas.tsv <==
xs	ys
1.52756605823807	0.0242280565429199
2.13796208950223	0.0460279148023542
2.99226463660819	0.0714361387190625
3.9719154946944	0.104091167321936
5.06990708274704	0.13189770649096
6.98232404077171	0.180386575462806
8.83079900418563	0.21004259287235
12.7938130415752	0.291332501622901
17.3380399775414	0.374746806875115
22.284351492703	0.456067468460994
27.4157417192788	0.542174719270256
32.8851630875983	0.604452502123811
38.5478357665772	0.661379917395454
44.2588372362627	0.723494279353773
50.0034534976978	0.780226555915262
55.5904257270403	0.817033511223941
59.9791076255509	0.844713245007352
65.6145266302906	0.875207380476409
76.0326276940182	0.976408405441323
86.0993752184601	1.05247154004227
95.2796164023651	1.12417185627772
103.992016582906	1.18554984032034
109.900583943252	1.21168226075795


==> data/powconseg.tsv <==
x	clumped	craman	llumped	lraman	slumped	sraman	clumpedrel	cramanrel	llumpedrel	lramanrel	slumpedrel	sramanrel
1	0.910296337673375	0	1.6857698726573	0	0	0	6.96398313121443	0	12.8965398084544	0	0	0
2	0.907533928329104	0	1.66885782467047	0	5.82935565057929	0	6.94285004380228	0	12.7671586256238	0	44.5959548955692	0
3	0.881281561045981	0.645834707620403	1.52119523650011	1.68639736338396	0	0	6.74201320051519	4.94078886543326	11.6375047639394	12.9013402615097	0	0
4	0.899185448097641	0.350082503174807	1.65618733517403	0.411958477327534	5.64997521500283	1.57019109050202	6.87898218770194	2.6782142756653	12.670226372394	3.15158017025782	43.2236519698899	12.0123346810199
5	0.764727173130097	1.76635679322946	1.27847177695962	2.89810734877927	0	0	5.85034445735643	13.5130488860317	9.78061266426307	22.1712093678543	0	0
6	0.886767606210212	0.317354901572361	1.63897435914762	0.319457004791426	4.90239955263435	4.02765223564493	6.78398274867182	2.42784035230419	12.5385430186059	2.44392194107017	37.5045206424511	30.8124959605116
7	0.137765940888221	4.15825620649447	0.183091875028862	4.96389886361925	0	0	1.05394216003723	31.8116473491577	1.40069631876397	37.9750049743719	0	0
8	0.729807155269626	0.691566618706078	1.59620878241832	0.199600598693394	1.41654547781993	8.43776106661797	5.58319802903665	5.29064884418791	12.2113762020276	1.52699197476048	10.8369092611638	64.5508756888236


==> data/ramanpumpdata.tsv <==
x	y
51.902137862675	0.454
126.367426896581	1.044
200.832715930487	1.764
275.298004964393	2.624
349.763293998298	3.62
424.228583032204	4.752
498.69387206611	6.02
535.926516583063	6.705


==> data/throughput.tsv <==
x	CL1C	CL1L	CL10C	CL10L	CL100C	CL100L	SCL1C	SCL1L	SCL1S	SCL10C	SCL10L	SCL10S	SCL100C	SCL100L	SCL100S
1	51.9468278401929	71.7857459341455	41.3631460460516	57.5827772726685	20.3651476440969	28.7506721692561	52.0981772515361	72.371552726617	76.2657416362648	41.9763508623194	60.0802715097423	51.4670973148229	21.1229961307181	31.9963881650767	19.125467842203
2	52.5300237816419	73.106160561024	43.8710998692754	63.797538607375	23.7237062978234	37.8434709655947	52.3933690393913	72.5424082580101	79.7502639002959	43.2130691121359	60.8791417167298	61.2787031781416	22.8070441550737	33.3853616629235	28.5681523384447
3	52.9652665687552	73.4440800825666	46.0440826713775	65.7053191484073	27.0152806254387	41.1211435812225	52.5970329789001	72.7178901265549	81.0801006711513	44.2099620303318	61.7391232235942	66.3291425842587	24.2277209565918	34.6986449505073	34.6375912696061
4	53.1814261553284	73.6655122870209	47.2202834936767	67.0104872969894	28.8202899093256	43.1960741055608	53.0667698886592	73.0243409132199	81.7132042028189	46.5732208170874	63.296717509362	69.0859379544013	27.8675943859022	37.1271918277036	38.0715762692989

